On-the-Fly Coding to Enable Full Reliability Without Retransmission

This paper proposes a new reliability algorithm specifically useful when retransmission is either problematic or not possible. In case of multimedia or multicast communications and in the context of the Delay Tolerant Networking (DTN), the classical retransmission schemes can be counterproductive in terms of data transfer performance or not possible when the acknowledgment path is not always available. Indeed, over long delay links, packets retransmission has a meaning of cost and must be minimized.In this paper, we detail a novel reliability mechanism with an implicit acknowledgment strategy that could be used either within these new DTN proposals, for multimedia traffic or in the context of multicast transport protocols. This proposal is based on a new on-the-fly erasure coding concept specifically designed to operate efficient reliable transfer over bi-directional links. This proposal, named Tetrys, allows to unify a full reliability with an error correction scheme. In this paper, we model the performance of this proposal and demonstrate with a prototype, that we can achieve a full reliability without acknowledgment path confirmation. Indeed, the main findings are that Tetrys is not sensitive to the loss of acknowledgments while ensuring a faster data availability to the application compared to other traditional acknowledgment schemes. Finally, we pave the first step of the integration of such algorithm inside a congestion controlled protocol.

==> img/good_bad.xfig.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{img/good_bad.xfig.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9660,2083)(-869,-4230)
\put(3916,-4066){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_1$}%
}}}}
\put(-854,-3301){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$1-P_1$}%
}}}}
\put(8776,-3301){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_2$}%
}}}}
\put(3826,-2581){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-P_2)$}%
}}}}
\end{picture}%


==> img/markov.xfig.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{img/markov.xfig.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(21187,9327)(-914,-11497)
\put(2251,-11401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_2$}%
}}}}
\put(7201,-11401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_2$}%
}}}}
\put(12241,-11401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_2$}%
}}}}
\put(17191,-11401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_2$}%
}}}}
\put(2341,-2401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$1-P_1$}%
}}}}
\put(11701,-2401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)(1-P_1)$}%
}}}}
\put(6841,-2401){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)(1-P_1)$}%
}}}}
\put(4501,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R(1-P_1)$}%
}}}}
\put(9541,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R(1-P_1)$}%
}}}}
\put(4411,-9961){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}
\put(9451,-9961){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}
\put(14491,-9961){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}
\put(4231,-6901){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}}
\put(9181,-6901){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}}
\put(14131,-6901){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_2$}%
}}}}}
\put(8281,-6181){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)(1-P_2)$}%
}}}}}
\put(13231,-6181){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)(1-P_2)$}%
}}}}}
\put(5131,-5821){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_1$}%
}}}}}
\put(10171,-5911){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_1$}%
}}}}}
\put(15121,-5821){\rotatebox{315.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-R)P_1$}%
}}}}}
\put(3331,-6451){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$(1-P_2)$}%
}}}}}
\put(1981,-6451){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_1$}%
}}}}}
\put(6841,-6451){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_1$}%
}}}}}
\put(11881,-6451){\rotatebox{270.0}{\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$RP_1$}%
}}}}}
\end{picture}%


==> img/retrans1.xfig.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{./img/retrans1.xfig.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10929,7449)(1786,-7498)
\put(1801,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^2$}%
}}}}
\put(1801,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3$}%
}}}}
\put(1801,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_5$}%
}}}}
\put(1801,-961){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_2$}%
}}}}
\put(1801,-2311){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_4$}%
}}}}
\put(1801,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^4$}%
}}}}
\put(1801,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_7$}%
}}}}
\put(1801,-4111){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^6$}%
}}}}
\put(1801,-5011){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_8$}%
}}}}
\put(9001,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_2$}%
}}}}
\put(9001,-2311){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3$}%
}}}}
\put(9001,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(9001,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(11251,-5011){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^6$}%
}}}}
\put(11251,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^2$}%
}}}}
\put(1801,-5461){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^8$}%
}}}}
\put(11251,-5911){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_1^6 R_1^8$}%
}}}}
\put(1801,-5911){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_9$}%
}}}}
\put(1801,-6406){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{10}$}%
}}}}
\put(1801,-6856){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_9^{10}$}%
}}}}
\put(9001,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(9001,-4111){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(1801,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_6$}%
}}}}
\put(1801,-511){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_1$}%
}}}}
\put(9001,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(9001,-5011){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(9001,-5461){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_3 P_4$}%
}}}}
\put(11251,-7261){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{25}{30.0}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$R_9^{10}$}%
}}}}
\end{picture}%

